Sub-exponential mixing of open systems with particle-disk interactions

We consider a class of mechanical particle systems with deterministic particle-disk interactions coupled to Gibbs heat reservoirs at possibly different temperatures. We show that there exists a unique (non-equilibrium) steady state. This steady state is mixing, but not exponentially mixing, and all initial distributions converge to it. In addition, for a class of initial distributions, the rates of converge to the steady state are sub-exponential.

==> arXiv_log.txt <==
Submission Processing
Reprocess

Unable to convert to pdf. Click here for help

Error - failed to create pdf file.

arXiv's automated TeX processing has failed to process your source. The 3 most common mistakes causing this are:

1. File-name upper/lower-case mismatch between TeX source and figure or included files
2. Missing customized or differing version of style files. The most common being natbib.sty with the "Bibliography not compatible with author-year 
citations" (for the fix see #1 in texlive faq) 
3. Missing, misnamed, or non-portable complete paths to figure files

The TeX Log appears below, and is best read bottom up, to see the relevant error message from your source processing within the appropriate section. If 
your problem is not solved by making the corrections as illustrated above, or your problem is extremely complex in nature, please contact us citing 
submit/0945596 to ensure a more rapid response. Please note that it may take a day or two to receive a personal response.

You may wish to hit "Ctrl + F" ("Apple + F" on a Mac) or browse to Edit and select "Find" to search for "error". Please note that the first error may 
simply be arXiv's application of hypertex failing.

TeX log appears below

[verbose]: Creating arXiv submission AutoTeX object
[verbose]: Calling arXiv submission AutoTeX process
[verbose]: <k_interacting_particles_JSP_corrections.tex>	 is of type 'LATEX2e'.
[verbose]: <svjour3.cls>	 is of type 'TeX auxiliary'.
[verbose]: <Fig1_manyparticles.eps>	 is of type 'Postscript'.
[verbose]: <Fig1_coordinates.eps>	 is of type 'Postscript'.
[verbose]: ~~~~~~~~~~~ Processing file 'k_interacting_particles_JSP_corrections.tex'
[verbose]: TEXMFCNF is unset.
[verbose]: ~~~~~~~~~~~ Running hlatex for the first time ~~~~~~~~
[verbose]: Running: "(export HOME=/tmp PATH=/texlive/2011/bin/arch:/bin; cd /submissions/0945596/ && latex 'k_interacting_particles_JSP_corrections.tex' < 
/dev/null)" 2>&1
[verbose]: This is pdfTeX, Version 3.1415926-2.3-1.40.12 (TeX Live 2011)
restricted \write18 enabled.
entering extended mode
(./k_interacting_particles_JSP_corrections.tex
LaTeX2e <2011/06/27>
Babel <v3.8m> and hyphenation patterns for english, dumylang, nohyphenation, ge
rman-x-2011-07-01, ngerman-x-2011-07-01, afrikaans, ancientgreek, ibycus, arabi
c, armenian, basque, bulgarian, catalan, pinyin, coptic, croatian, czech, danis
h, dutch, ukenglish, usenglishmax, esperanto, estonian, ethiopic, farsi, finnis
h, french, galician, german, ngerman, swissgerman, monogreek, greek, hungarian,
icelandic, assamese, bengali, gujarati, hindi, kannada, malayalam, marathi, or
iya, panjabi, tamil, telugu, indonesian, interlingua, irish, italian, kurmanji,
lao, latin, latvian, lithuanian, mongolian, mongolianlmc, bokmal, nynorsk, pol
ish, portuguese, romanian, russian, sanskrit, serbian, serbianc, slovak, sloven
ian, spanish, swedish, turkish, turkmen, ukrainian, uppersorbian, welsh, loaded
.
(./svjour3.cls
Document Class: svjour3 2007/05/08 v3.2 
LaTeX document class for Springer journals
(/texlive/2011/texmf-arxiv/tex/latex/contrib/springer/svglov3.clo
SVJour Class option: svglov3.clo for standardised journals
)) (/texlive/2011/texmf-dist/tex/latex/graphics/graphics.sty
(/texlive/2011/texmf-dist/tex/latex/graphics/trig.sty)
(/texlive/2011/texmf-dist/tex/latex/latexconfig/graphics.cfg)
(/texlive/2011/texmf-dist/tex/latex/graphics/dvips.def))
(/texlive/2011/texmf-dist/tex/latex/subfigure/subfigure.sty
****************************************
* Local config file subfigure.cfg used *
****************************************
(/texlive/2011/texmf-dist/tex/latex/subfigure/subfigure.cfg))
(/texlive/2011/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/texlive/2011/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/texlive/2011/texmf-dist/tex/latex/mhequ/mhequ.sty)
(/texlive/2011/texmf-dist/tex/latex/hyperref/hyperref.sty
(/texlive/2011/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/texlive/2011/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/texlive/2011/texmf-dist/tex/latex/graphics/keyval.sty)
(/texlive/2011/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/texlive/2011/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/texlive/2011/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/texlive/2011/texmf-config/tex/latex/latexconfig/hyperref.cfg)
(/texlive/2011/texmf-dist/tex/latex/url/url.sty))

Package hyperref Message: Driver (default): hdvips.

(/texlive/2011/texmf-dist/tex/latex/hyperref/hdvips.def
(/texlive/2011/texmf-dist/tex/latex/hyperref/pdfmark.def
(/texlive/2011/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty)))
No file k_interacting_particles_JSP_corrections.aux.
(/texlive/2011/texmf-dist/tex/latex/hyperref/nameref.sty
(/texlive/2011/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))

Package hyperref Warning: Rerun to get /PageLabels entry.


LaTeX Font Warning: Font shape `OT1/cmr/bx/n' in size <13> not available
(Font) size <12> substituted on input line 27.

(/texlive/2011/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/texlive/2011/texmf-dist/tex/latex/amsfonts/umsb.fd)

LaTeX Warning: Citation `Balint' on page 1 undefined on input line 32.


LaTeX Warning: Citation `Collet' on page 1 undefined on input line 32.


LaTeX Warning: Citation `Anharmonic_EPR' on page 1 undefined on input line 32.


LaTeX Warning: Citation `Nonequilibrium' on page 1 undefined on input line 32.


LaTeX Warning: Citation `Klages_Nicolis_Rateitschak' on page 1 undefined on inp
ut line 32.


LaTeX Warning: Citation `Larralde_Leyvraz_MejiaMonasterio' on page 1 undefined 
on input line 32.


LaTeX Warning: Citation `Lin' on page 1 undefined on input line 32.


LaTeX Warning: Citation `HarmonicFourier' on page 1 undefined on input line 32.



LaTeX Warning: Citation `HarmomicCrystal' on page 1 undefined on input line 32.



LaTeX Warning: Citation `Challenge' on page 1 undefined on input line 32.


LaTeX Warning: Citation `AnharmonicFourier' on page 1 undefined on input line 3
2.


LaTeX Warning: Citation `Nonequilibrium' on page 1 undefined on input line 32.


LaTeX Warning: Citation `WeakAnharmonicFourier' on page 1 undefined on input li
ne 32.

[1]

LaTeX Warning: Citation `Freezing' on page 2 undefined on input line 36.


LaTeX Warning: Citation `Freezing' on page 2 undefined on input line 36.


LaTeX Warning: Citation `Khanin' on page 2 undefined on input line 38.


LaTeX Warning: Citation `Y2' on page 2 undefined on input line 38.


LaTeX Warning: Citation `MeynII' on page 2 undefined on input line 38.


LaTeX Warning: Citation `Y2' on page 2 undefined on input line 38.


LaTeX Warning: Citation `Khanin' on page 2 undefined on input line 40.


LaTeX Warning: Citation `Y2' on page 2 undefined on input line 40.


LaTeX Warning: Citation `GLP' on page 2 undefined on input line 42.


LaTeX Warning: Citation `Meyn_existence' on page 2 undefined on input line 42.

[2]

LaTeX Warning: Citation `Klages_Nicolis_Rateitschak' on page 3 undefined on inp
ut line 44.


LaTeX Warning: Citation `Larralde_Leyvraz_MejiaMonasterio' on page 3 undefined 
on input line 44.


LaTeX Warning: Citation `Nonequilibrium' on page 3 undefined on input line 44.


LaTeX Warning: Citation `Lin' on page 3 undefined on input line 44.


LaTeX Warning: Citation `BalintRotor' on page 3 undefined on input line 44.


LaTeX Warning: Citation `Bunimovich' on page 3 undefined on input line 44.


LaTeX Warning: Reference `fig: the system' on page 3 undefined on input line 46
.


LaTeX Warning: Citation `BalintRotor' on page 3 undefined on input line 46.


LaTeX Warning: Reference `sect: existence' on page 3 undefined on input line 48
.


LaTeX Warning: Citation `Meyn_existence' on page 3 undefined on input line 48.


LaTeX Warning: Reference `subsect: C petite' on page 3 undefined on input line 
48.


LaTeX Warning: Citation `MeynII' on page 3 undefined on input line 48.


LaTeX Warning: Reference `sect: non exp mixing' on page 3 undefined on input li
ne 48.


LaTeX Warning: Citation `Y2' on page 3 undefined on input line 48.


LaTeX Warning: Citation `LSY' on page 3 undefined on input line 48.

[3] <Fig1_manyparticles.eps> <Fig1_coordinates.eps>

LaTeX Warning: Reference `fig: manyparticles' on page 4 undefined on input line
64.


LaTeX Warning: Citation `Klages_Nicolis_Rateitschak' on page 4 undefined on inp
ut line 66.


LaTeX Warning: Citation `Larralde_Leyvraz_MejiaMonasterio' on page 4 undefined 
on input line 66.

[4]

LaTeX Warning: Reference `sect: existence' on page 5 undefined on input line 80
.

[5]

LaTeX Warning: Reference `sect: existence' on page 6 undefined on input line 86
.


LaTeX Warning: Reference `sect: non exp mixing' on page 6 undefined on input li
ne 86.


LaTeX Warning: Citation `Khanin' on page 6 undefined on input line 86.


LaTeX Warning: Citation `Meyn_existence' on page 6 undefined on input line 100.



LaTeX Warning: Citation `Meyn_existence' on page 6 undefined on input line 102.



LaTeX Warning: Reference `subsect: regeneration' on page 6 undefined on input l
ine 113.


LaTeX Warning: Reference `subsect: tau' on page 6 undefined on input line 113.


LaTeX Warning: Reference `subsect: Phi_tau returns' on page 6 undefined on inpu
t line 113.


LaTeX Warning: Reference `subsect: C petite' on page 6 undefined on input line 
113.


LaTeX Warning: Reference `subsect: tau' on page 6 undefined on input line 113.


LaTeX Warning: Reference `subsect: Phi_tau returns' on page 6 undefined on inpu
t line 113.


LaTeX Warning: Reference `subsect: C petite' on page 6 undefined on input line 
113.


LaTeX Warning: Reference `subsect: mixing' on page 6 undefined on input line 11
5.


LaTeX Warning: Citation `MeynII' on page 6 undefined on input line 115.


LaTeX Warning: Reference `thm: Meyn existence' on page 6 undefined on input lin
e 118.

[6]

LaTeX Warning: Reference `thm: Meyn existence' on page 7 undefined on input lin
e 123.

[7] (/texlive/2011/texmf-dist/tex/latex/base/omscmr.fd)

LaTeX Warning: Reference `fig: coordinates' on page 8 undefined on input line 1
43.

[8]

LaTeX Warning: Reference `lemma: subsequent tau' on page 9 undefined on input l
ine 159.


LaTeX Warning: Reference `lemma: subsequent tau' on page 9 undefined on input l
ine 159.


LaTeX Warning: Reference `subsect: Phi_tau returns' on page 9 undefined on inpu
t line 159.


LaTeX Warning: Reference `thm: Meyn existence' on page 9 undefined on input lin
e 161.


LaTeX Warning: Reference `prop: petite' on page 9 undefined on input line 179.


LaTeX Warning: Reference `subsect: C petite' on page 9 undefined on input line 
179.


LaTeX Warning: Reference `thm: Meyn existence' on page 9 undefined on input lin
e 185.

[9]

LaTeX Warning: Reference `lemma: tau(delta) from C' on page 10 undefined on inp
ut line 193.


LaTeX Warning: Reference `subsect: Phi_tau returns' on page 10 undefined on inp
ut line 193.


LaTeX Warning: Reference `thm: Meyn existence' on page 10 undefined on input li
ne 206.


LaTeX Warning: Reference `lemma: tau(delta) from C' on page 10 undefined on inp
ut line 206.

[10]
Overfull \hbox (14.64108pt too wide) detected at line 255
\U/msb/m/n/10 E[]\OT1/cmr/m/n/10 [\OML/cmm/m/it/10 T[]\OT1/cmr/m/n/10 ] \OMS/cm
sy/m/n/10 ^^T [] \OT1/cmr/m/n/10 + []\OMS/cmsy/m/n/10 f[]\OML/cmm/m/it/10 ; [];
[]; []\OMS/cmsy/m/n/10 g
[11]

LaTeX Warning: Reference `lemma: subsequent tau' on page 12 undefined on input 
line 267.


LaTeX Warning: Reference `eqn: E tau bound' on page 12 undefined on input line 
269.


LaTeX Warning: Reference `lemma: tau(delta) from C' on page 12 undefined on inp
ut line 284.


LaTeX Warning: Reference `lemma: subsequent tau' on page 12 undefined on input 
line 296.

[12]

LaTeX Warning: Reference `prop: petite' on page 13 undefined on input line 302.



LaTeX Warning: Citation `Khanin' on page 13 undefined on input line 303.


LaTeX Warning: Reference `lemma: path subproblem' on page 13 undefined on input
line 315.

[13]

LaTeX Warning: Reference `lemma: path subproblem' on page 14 undefined on input
line 317.


LaTeX Warning: Reference `lemma: path subproblem' on page 14 undefined on input
line 323.


LaTeX Warning: Reference `lemma: reacquiring density' on page 14 undefined on i
nput line 327.


LaTeX Warning: Reference `lemma: acquiring density' on page 14 undefined on inp
ut line 329.


LaTeX Warning: Reference `lemma: path subproblem' on page 14 undefined on input
line 329.


LaTeX Warning: Reference `lemma: path subproblem' on page 14 undefined on input
line 329.

[14]

LaTeX Warning: Reference `lemma: acquiring density' on page 15 undefined on inp
ut line 351.


LaTeX Warning: Reference `lemma: pushing density forward' on page 15 undefined 
on input line 351.


LaTeX Warning: Reference `lemma: acquiring density for the disk' on page 15 und
efined on input line 351.


LaTeX Warning: Reference `lemma: reacquiring density' on page 15 undefined on i
nput line 351.


LaTeX Warning: Reference `lemma: acquiring density' on page 15 undefined on inp
ut line 351.


LaTeX Warning: Reference `lemma: reacquiring density' on page 15 undefined on i
nput line 351.


LaTeX Warning: Reference `sect: settings' on page 15 undefined on input line 35
3.


LaTeX Warning: Citation `Chernov' on page 15 undefined on input line 353.


LaTeX Warning: Reference `lemma: path' on page 15 undefined on input line 353.

[15]
Overfull \hbox (0.14182pt too wide) detected at line 358
\OML/cmm/m/it/10 H[]\OT1/cmr/m/n/10 (\OML/cmm/m/it/10 r; \OT1/cmr/m/n/10 0\OML/
cmm/m/it/10 ; s; []\OT1/cmr/m/n/10 (\OML/cmm/m/it/10 '\OT1/cmr/m/n/10 )) := (\O
ML/cmm/m/it/10 r \OMS/cmsy/m/n/10 ^^@ \OML/cmm/m/it/10 ^^P; r \OT1/cmr/m/n/10 +
\OML/cmm/m/it/10 ^^P\OT1/cmr/m/n/10 ) \OMS/cmsy/m/n/10 ^^B \OT1/cmr/m/n/10 (\O
MS/cmsy/m/n/10 ^^@\OML/cmm/m/it/10 ^^P; \OT1/cmr/m/n/10 +\OML/cmm/m/it/10 ^^P\O
T1/cmr/m/n/10 ) \OMS/cmsy/m/n/10 ^^B \OT1/cmr/m/n/10 (\OML/cmm/m/it/10 s \OMS/c
msy/m/n/10 ^^@ \OML/cmm/m/it/10 ^^P; s \OT1/cmr/m/n/10 + \OML/cmm/m/it/10 ^^P\O
T1/cmr/m/n/10 ) \OMS/cmsy/m/n/10 ^^B \OT1/cmr/m/n/10 ([](\OML/cmm/m/it/10 '\OT1
/cmr/m/n/10 ) \OMS/cmsy/m/n/10 ^^@ \OML/cmm/m/it/10 ^^P; []\OT1/cmr/m/n/10 (\OM
L/cmm/m/it/10 '\OT1/cmr/m/n/10 ) + \OML/cmm/m/it/10 ^^P\OT1/cmr/m/n/10 )

LaTeX Warning: Reference `lemma: acquiring density' on page 16 undefined on inp
ut line 365.


LaTeX Warning: Reference `lemma: pushing density forward' on page 16 undefined 
on input line 369.


LaTeX Warning: Reference `lemma: path' on page 16 undefined on input line 377.


LaTeX Warning: Reference `lemma: acquiring density' on page 16 undefined on inp
ut line 377.


LaTeX Warning: Reference `lemma: pushing density forward' on page 16 undefined 
on input line 377.

[16]

LaTeX Warning: Reference `lemma: acquiring density' on page 17 undefined on inp
ut line 397.


LaTeX Warning: Reference `lemma: reacquiring density' on page 17 undefined on i
nput line 397.


LaTeX Warning: Reference `prop: petite' on page 17 undefined on input line 397.



LaTeX Warning: Reference `lemma: acquiring density' on page 17 undefined on inp
ut line 403.


LaTeX Warning: Reference `lemma: pushing density forward' on page 17 undefined 
on input line 414.

[17]

LaTeX Warning: Reference `lemma: pushing density forward' on page 18 undefined 
on input line 424.


LaTeX Warning: Reference `lemma: acquiring density for the disk' on page 18 und
efined on input line 428.

[18]

LaTeX Warning: Reference `lemma: reacquiring density' on page 19 undefined on i
nput line 438.


LaTeX Warning: Reference `lemma: acquiring density' on page 19 undefined on inp
ut line 439.


LaTeX Warning: Reference `prop: petite' on page 19 undefined on input line 444.



LaTeX Warning: Reference `lemma: irreducible' on page 19 undefined on input lin
e 454.


LaTeX Warning: Reference `prop: petite' on page 19 undefined on input line 454.



LaTeX Warning: Citation `MeynII' on page 19 undefined on input line 464.

[19]

LaTeX Warning: Reference `prop: ergodic' on page 20 undefined on input line 483
.


LaTeX Warning: Reference `prop: petite' on page 20 undefined on input line 485.



LaTeX Warning: Reference `lemma: path' on page 20 undefined on input line 485.


LaTeX Warning: Reference `lemma: path subproblem' on page 20 undefined on input
line 485.


LaTeX Warning: Reference `lemma: acquiring density' on page 20 undefined on inp
ut line 485.


LaTeX Warning: Reference `lemma: reacquiring density' on page 20 undefined on i
nput line 485.


LaTeX Warning: Reference `prop: non exp mixing' on page 20 undefined on input l
ine 497.


LaTeX Warning: Citation `Y2' on page 20 undefined on input line 501.


LaTeX Warning: Reference `prop: petite' on page 20 undefined on input line 503.


[20]

LaTeX Warning: Reference `subsect: tau' on page 21 undefined on input line 507.


[21]
Overfull \hbox (3.74864pt too wide) in paragraph at lines 527--528
[]\OT1/cmr/m/n/10 Thus we ob-tain that for any $\OML/cmm/m/it/10 n \OMS/cmsy/m/
n/10 2 \U/msb/m/n/10 N$ \OT1/cmr/m/n/10 and $\OML/cmm/m/it/10 T$ \OT1/cmr/m/n/1
0 large enough, $\OML/cmm/m/it/10 ^^V\OT1/cmr/m/n/10 (\OML/cmm/m/it/10 B[]\OT1/
cmr/m/n/10 ) = \OML/cmm/m/it/10 ^^V\OT1/cmr/m/n/10 (\OML/cmm/m/it/10 B[]\OT1/cm
r/m/n/10 ) +

LaTeX Warning: Reference `prop: non exp mixing' on page 22 undefined on input l
ine 531.


LaTeX Warning: Citation `Y2' on page 22 undefined on input line 531.


LaTeX Warning: Citation `LSY' on page 22 undefined on input line 531.

[22] [23] (./k_interacting_particles_JSP_corrections.aux)

Package rerunfilecheck Warning: File `k_interacting_particles_JSP_corrections.o
ut' has changed.
(rerunfilecheck) Rerun to get outlines right
(rerunfilecheck) or use package `bookmark'.


LaTeX Font Warning: Size substitutions with differences
(Font) up to 1.0pt have occurred.


LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

)
(see the transcript file for additional information)
Output written on k_interacting_particles_JSP_corrections.dvi (23 pages, 133344
bytes).
Transcript written on k_interacting_particles_JSP_corrections.log.

[verbose]: ~~~~~~~~~~~ Running hlatex for the second time ~~~~~~~~
[verbose]: Running: "(export HOME=/tmp PATH=/texlive/2011/bin/arch:/bin; cd /submissions/0945596/ && latex 'k_interacting_particles_JSP_corrections.tex' < 
/dev/null)" 2>&1
[verbose]: This is pdfTeX, Version 3.1415926-2.3-1.40.12 (TeX Live 2011)
restricted \write18 enabled.
entering extended mode
(./k_interacting_particles_JSP_corrections.tex
LaTeX2e <2011/06/27>
Babel <v3.8m> and hyphenation patterns for english, dumylang, nohyphenation, ge
rman-x-2011-07-01, ngerman-x-2011-07-01, afrikaans, ancientgreek, ibycus, arabi
c, armenian, basque, bulgarian, catalan, pinyin, coptic, croatian, czech, danis
h, dutch, ukenglish, usenglishmax, esperanto, estonian, ethiopic, farsi, finnis
h, french, galician, german, ngerman, swissgerman, monogreek, greek, hungarian,
icelandic, assamese, bengali, gujarati, hindi, kannada, malayalam, marathi, or
iya, panjabi, tamil, telugu, indonesian, interlingua, irish, italian, kurmanji,
lao, latin, latvian, lithuanian, mongolian, mongolianlmc, bokmal, nynorsk, pol
ish, portuguese, romanian, russian, sanskrit, serbian, serbianc, slovak, sloven
ian, spanish, swedish, turkish, turkmen, ukrainian, uppersorbian, welsh, loaded
.
(./svjour3.cls
Document Class: svjour3 2007/05/08 v3.2 
LaTeX document class for Springer journals
(/texlive/2011/texmf-arxiv/tex/latex/contrib/springer/svglov3.clo
SVJour Class option: svglov3.clo for standardised journals
)) (/texlive/2011/texmf-dist/tex/latex/graphics/graphics.sty
(/texlive/2011/texmf-dist/tex/latex/graphics/trig.sty)
(/texlive/2011/texmf-dist/tex/latex/latexconfig/graphics.cfg)
(/texlive/2011/texmf-dist/tex/latex/graphics/dvips.def))
(/texlive/2011/texmf-dist/tex/latex/subfigure/subfigure.sty
****************************************
* Local config file subfigure.cfg used *
****************************************
(/texlive/2011/texmf-dist/tex/latex/subfigure/subfigure.cfg))
(/texlive/2011/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/texlive/2011/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/texlive/2011/texmf-dist/tex/latex/mhequ/mhequ.sty)
(/texlive/2011/texmf-dist/tex/latex/hyperref/hyperref.sty
(/texlive/2011/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/texlive/2011/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/texlive/2011/texmf-dist/tex/latex/graphics/keyval.sty)
(/texlive/2011/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/texlive/2011/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/texlive/2011/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/texlive/2011/texmf-config/tex/latex/latexconfig/hyperref.cfg)
(/texlive/2011/texmf-dist/tex/latex/url/url.sty))

Package hyperref Message: Driver (default): hdvips.

(/texlive/2011/texmf-dist/tex/latex/hyperref/hdvips.def
(/texlive/2011/texmf-dist/tex/latex/hyperref/pdfmark.def
(/texlive/2011/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty)))
(./k_interacting_particles_JSP_corrections.aux)
(/texlive/2011/texmf-dist/tex/latex/hyperref/nameref.sty
(/texlive/2011/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./k_interacting_particles_JSP_corrections.out)
(./k_interacting_particles_JSP_corrections.out)

LaTeX Font Warning: Font shape `OT1/cmr/bx/n' in size <13> not available
(Font) size <12> substituted on input line 27.

(/texlive/2011/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/texlive/2011/texmf-dist/tex/latex/amsfonts/umsb.fd) [1] [2] [3]
<Fig1_manyparticles.eps> <Fig1_coordinates.eps> [4] [5] [6] [7]
(/texlive/2011/texmf-dist/tex/latex/base/omscmr.fd) [8] [9] [10]
Overfull \hbox (14.64108pt too wide) detected at line 255
\U/msb/m/n/10 E[]\OT1/cmr/m/n/10 [\OML/cmm/m/it/10 T[]\OT1/cmr/m/n/10 ] \OMS/cm
sy/m/n/10 ^^T [] \OT1/cmr/m/n/10 + []\OMS/cmsy/m/n/10 f[]\OML/cmm/m/it/10 ; [];
[]; []\OMS/cmsy/m/n/10 g
[11] [12] [13] [14] [15]
Overfull \hbox (0.14182pt too wide) detected at line 358
\OML/cmm/m/it/10 H[]\OT1/cmr/m/n/10 (\OML/cmm/m/it/10 r; \OT1/cmr/m/n/10 0\OML/
cmm/m/it/10 ; s; []\OT1/cmr/m/n/10 (\OML/cmm/m/it/10 '\OT1/cmr/m/n/10 )) := (\O
ML/cmm/m/it/10 r \OMS/cmsy/m/n/10 ^^@ \OML/cmm/m/it/10 ^^P; r \OT1/cmr/m/n/10 +
\OML/cmm/m/it/10 ^^P\OT1/cmr/m/n/10 ) \OMS/cmsy/m/n/10 ^^B \OT1/cmr/m/n/10 (\O
MS/cmsy/m/n/10 ^^@\OML/cmm/m/it/10 ^^P; \OT1/cmr/m/n/10 +\OML/cmm/m/it/10 ^^P\O
T1/cmr/m/n/10 ) \OMS/cmsy/m/n/10 ^^B \OT1/cmr/m/n/10 (\OML/cmm/m/it/10 s \OMS/c
msy/m/n/10 ^^@ \OML/cmm/m/it/10 ^^P; s \OT1/cmr/m/n/10 + \OML/cmm/m/it/10 ^^P\O
T1/cmr/m/n/10 ) \OMS/cmsy/m/n/10 ^^B \OT1/cmr/m/n/10 ([](\OML/cmm/m/it/10 '\OT1
/cmr/m/n/10 ) \OMS/cmsy/m/n/10 ^^@ \OML/cmm/m/it/10 ^^P; []\OT1/cmr/m/n/10 (\OM
L/cmm/m/it/10 '\OT1/cmr/m/n/10 ) + \OML/cmm/m/it/10 ^^P\OT1/cmr/m/n/10 )
[16] [17] [18] [19] [20] [21]
Overfull \hbox (3.74864pt too wide) in paragraph at lines 527--528
[]\OT1/cmr/m/n/10 Thus we ob-tain that for any $\OML/cmm/m/it/10 n \OMS/cmsy/m/
n/10 2 \U/msb/m/n/10 N$ \OT1/cmr/m/n/10 and $\OML/cmm/m/it/10 T$ \OT1/cmr/m/n/1
0 large enough, $\OML/cmm/m/it/10 ^^V\OT1/cmr/m/n/10 (\OML/cmm/m/it/10 B[]\OT1/
cmr/m/n/10 ) = \OML/cmm/m/it/10 ^^V\OT1/cmr/m/n/10 (\OML/cmm/m/it/10 B[]\OT1/cm
r/m/n/10 ) +
[22] [23] (./k_interacting_particles_JSP_corrections.aux)

LaTeX Font Warning: Size substitutions with differences
(Font) up to 1.0pt have occurred.

)
(see the transcript file for additional information)
Output written on k_interacting_particles_JSP_corrections.dvi (23 pages, 158652
bytes).
Transcript written on k_interacting_particles_JSP_corrections.log.

[verbose]: Removing (La)TeX AUX file called 'k_interacting_particles_JSP_corrections.aux' (1396208143 >= 1396208142)
[verbose]: Removing (La)TeX AUX file called 'k_interacting_particles_JSP_corrections.out' (1396208143 >= 1396208142)
[verbose]: ~~~~~~~~~~~ Processing file 'k_interacting_particles_JSP_corrections.dvi'
[verbose]: Running: "(export HOME=/tmp PATH=/texlive/2011/bin/arch:/bin; cd /submissions/0945596/ && dvips -R2 -z 
'k_interacting_particles_JSP_corrections.dvi' -o )" 2>&1
[verbose]: dvi(h)ps said ...
This is dvips(k) 5.991 Copyright 2011 Radical Eye Software (www.radicaleye.com)
' TeX output 2014.03.30:1935' -> k_interacting_particles_JSP_corrections.ps
</texlive/2011/texmf/dvips/base/texc.pro>
</texlive/2011/texmf/dvips/base/texps.pro>
</texlive/2011/texmf/dvips/base/special.pro>
</texlive/2011/texmf/dvips/base/hps.pro>. 
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmti8.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/symbols/msam10.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy5.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx5.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx7.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmti10.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx8.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmbsy10.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb>
</texlive/2011/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb>[1] [2] 
[3] [4<./Fig1_manyparticles.eps><./Fig1_coordinates.eps>
dvips: expected to see %%EndBinary at end of data; struggling on
] [5] [6] [7] [8] [9] [10] [11] [12] [13] [14] [15] [16] [17] [18] [19] [20] 
[21] [22] [23] <./head.tmp><./body.tmp>
dvips: expected to see %%EndBinary at end of data; struggling on

.
[verbose]: 'Fig1_manyparticles.eps' no longer required ... it's in the postscript file.
[verbose]: 'Fig1_coordinates.eps' no longer required ... it's in the postscript file.
[verbose]: Backing up 'k_interacting_particles_JSP_corrections.ps'. Going to change %%Title line.
[verbose]: %%Title: line found and changed.
[verbose]: Title change completed.
[verbose]: Backing up 'k_interacting_particles_JSP_corrections.ps'. Going to add a name/date stamp to it.
[verbose]: OK, inserting the stamp
[verbose]: Stamping completed.
[verbose]: All done.

[verbose]: AutoTeX process succeeded
[verbose]: Processing DVI
[verbose]: Tarring files for dvi
/bin/tar cf 0945596.tar Fig1_coordinates.eps Fig1_manyparticles.eps k_interacting_particles_JSP_corrections.dvi
[verbose]: Tarring ...0945596/0945596.tar
[verbose]: Gzipping ...0945596/0945596.tar
[verbose]: Processing postscript
[verbose]: Creating AutoTeX file for 0945596.tar
[verbose]: Creating AutoTeX file for 0945596.tar.gz
[verbose]: Creating AutoTeX file for Fig1_coordinates.eps
[verbose]: Creating AutoTeX file for Fig1_manyparticles.eps
[verbose]: Creating AutoTeX file for k_interacting_particles_JSP_corrections.dvi
[verbose]: Creating AutoTeX file for k_interacting_particles_JSP_corrections.ps
[verbose]: Creating AutoTeX file for k_interacting_particles_JSP_corrections.tex
[verbose]: Creating AutoTeX file for svjour3.cls
[verbose]: Gzipping ...0945596/k_interacting_particles_JSP_corrections.ps
[verbose]: Moving .../0945596/0945596.tar.gz => .../0945596/tex_cache/0945596.tar.gz

[verbose]: Moving .../0945596/k_interacting_particles_JSP_corrections.ps.gz => .../0945596/tex_cache/0945596.ps.gz

[verbose]: All generated files successfully moved.
[verbose]: ** AutoTeX job completed. **

